Integration of Vehicular Clouds and Autonomous Driving: Survey and Future Perspectives

For decades, researchers on Vehicular Ad-hoc Networks (VANETs) and autonomous vehicles presented various solutions for vehicular safety and autonomy, respectively. Yet, the developed work in these two areas has been mostly conducted in their own separate worlds, and barely affect one-another despite the obvious relationships. In the coming years, the Internet of Vehicles (IoV), encompassing sensing, communications, connectivity, processing, networking, and computation is expected to bridge many technologies to offer value-added information for the navigation of self-driving vehicles, to reduce vehicle on board computation, and to deliver desired functionalities. Potentials for bridging the gap between these two worlds and creating synergies of these two technologies have recently started to attract significant attention of many companies and government agencies. In this article, we first present a comprehensive survey and an overview of the emerging key challenges related to the two worlds of Vehicular Clouds (VCs) including communications, networking, traffic modelling, medium access, VC Computing (VCC), VC collation strategies, security issues, and autonomous driving (AD) including 3D environment learning approaches and AD enabling deep-learning, computer vision and Artificial Intelligence (AI) techniques. We then discuss the recent related work and potential trends on merging these two worlds in order to enrich vehicle cognition of its surroundings, and enable safer and more informed and coordinated AD systems. Compared to other survey papers, this work offers more detailed summaries of the most relevant VCs and ADs systems in the literature, along with some key challenges and insights on how different technologies fit together to deliver safety, autonomy and infotainment services.

==> ArtworkFigureDetails.txt <==
from Figure 12 to Figure 31 ==> contact the publishers for permission to re-use figures 



figure 23 and 30 are public but no licence available nor response


**************************************************************************************
Fig. 12: from C. Chen, A. Seff, A. Kornhauser, and J. Xiao, “Deepdriving: Learning
affordance for direct perception in autonomous driving,” in 2015 IEEE
International Conference on Computer Vision (ICCV), Dec 2015, pp.
2722–2730.

DeepDriving_figure12.pdf
**************************************************************************************


**************************************************************************************
Fig. 13 
C. Farabet, C. Couprie, L. Najman, and Y. LeCun, “Learning hierarchical
features for scene labeling,” IEEE Transactions on Pattern Analysis
and Machine Intelligence, vol. 35, pp. 1915–1929, Aug 2013.

learningHierarchicalFeatures_figure13.pdf
**************************************************************************************




**************************************************************************************
Fig.14 V. Badrinarayanan, A. Kendall, and R. Cipolla, “Segnet: A deep
convolutional encoder-decoder architecture for image segmentation,”
CoRR, vol. abs/1511.00561, 2015.

segnet_figure14.pdf
**************************************************************************************




**************************************************************************************
Fig.15 M. Menze and A. Geiger, “Object scene flow for autonomous vehicles,”
in 2015 IEEE Conference on Computer Vision and Pattern Recognition
(CVPR), pp. 3061–3070, June 2015.


objectSceneFlow_figure15.pdf
**************************************************************************************



**************************************************************************************
Fig.16

NOT FROM THE REFERENCE, JUST AS ILLUSTRATION


**************************************************************************************



**************************************************************************************
Fig.17 from kitti public data set and everything is public, just has to be referenced
**************************************************************************************
**************************************************************************************
Fig.18 from kitti public data set and everything is public, just has to be referenced
**************************************************************************************



**************************************************************************************
Fig. 19: Sequences 00, 05, and 07 from the odometry benchmark
of the KITTI dataset. (Left) Points and keyframe trajectory.
(Center) trajectory and ground truth. (Right) Trajectory
after 20 iterations of full BA [147]
Orb-slam: A versatile and accurate monocular slam system 
R. Mur-Artal, J. M. M. Montiel, and J. D. Tards, “Orb-slam: A versatile
and accurate monocular slam system,” IEEE Transactions on Robotics,
vol. 31, pp. 1147–1163, Oct 2015.

orbSlam_figure19.pdf
**************************************************************************************



**************************************************************************************
Fig. 20: Loop detection example on an uncoinciding spatial alignment of local map with historic map [148].
Multicol-slam - A modular real-time multicamera SLAM system
from arxiv with licence:
https://arxiv.org/licenses/nonexclusive-distrib/1.0/license.html

https://arxiv.org/help/license
**************************************************************************************


**************************************************************************************
Fig. 21: Estimated trajectory performed by S-PTAM on KITTI
dataset 00 compared to the ground truth as well as the
generated map [149]. 
“Stereo parallel tracking and mapping for robot localization
 T. Pire, T. Fischer, J. Civera, P. D. Cristforis, and J. J. Berlles, “Stereo
parallel tracking and mapping for robot localization,” in 2015 IEEE/RSJ
International Conference on Intelligent Robots and Systems (IROS),
pp. 1373–1378, Sept 2015.

stereoParallelTracking_figure21.pdf
**************************************************************************************




**************************************************************************************
Fig. 22: System steps modules from sequence of images to
propagation based tracking and finally keypoint trajectories.
The keypoints (a) and (b) in frame n-1 and frame n, while
keypoints (c) is the predicted keypoints in frame n+1 [150].
N. Fanani, M. Ochs, H. Bradler, and R. Mester, “Keypoint trajectory
estimation using propagation based tracking,” in 2016 IEEE Intelligent
Vehicles Symposium (IV), pp. 933–939, June 2016.

keypointTrajectory_figure22.pdf
**************************************************************************************


**************************************************************************************
Fig. 23: The developed solution decomposes the problem
into two parallel algorithms: the odometry algorithm used to
estimate the velocity of LIDAR and to correct distortion in the
point cloud, then, a mapping algorithm matches and registers
the point cloud to create a map [151].
J. Zhang and S. Singh, “Loam: Lidar odometry and mapping in realtime.,”
in Robotics: Science and Systems, vol. 2, Citeseer, 2014.


NO ARTWORK FOR THIS AND NO RESPONSE FROM THEM
http://www.roboticsconference.org/
**************************************************************************************


**************************************************************************************
Fig. 24: Autonomous navigation with synthetic virtual LIDAR.
Images on the right from top to bottom correspond to visual
validation of localization repeatability from checkpoint A to
E [152].
Z. Chong, B. Qin, T. Bandyopadhyay, M. H. Ang, E. Frazzoli, and
D. Rus, “Synthetic 2d lidar for precise vehicle localization in 3d
urban environment,” in Robotics and Automation (ICRA), 2013 IEEE
International Conference on, pp. 1554–1559, IEEE, 2013.


synthetic2dLidar_figure24.pdf
**************************************************************************************




**************************************************************************************
Fig. 25: Pole detection results with Black is near, white is far
(or error), and detected poles are marked in red [153].
C. Brenner, “Vehicle localization using landmarks obtained by a lidar
mobile mapping system,” Int. Arch. Photogramm. Remote Sens, vol. 38,
pp. 139–144, 2010.

from https://www.tib.eu/en/search/id/base%3Asha_3ee31e76e92e2a8d0be5ace298010b1ec2ba6e7d/Vehicle-localization-using-landmarks-obtained-by/

Vehicle_localization_figure25 .pdf
**************************************************************************************


**************************************************************************************
Fig. 26: GPS trajectory on top and Result of matching on buttom [153].
C. Brenner, “Vehicle localization using landmarks obtained by a lidar
mobile mapping system,” Int. Arch. Photogramm. Remote Sens, vol. 38,
pp. 139–144, 2010.

from https://www.tib.eu/en/search/id/base%3Asha_3ee31e76e92e2a8d0be5ace298010b1ec2ba6e7d/Vehicle-localization-using-landmarks-obtained-by/

Vehicle_localization_figure25 .pdf
**************************************************************************************




**************************************************************************************
Fig. 27: Localization within LIDAR maps with Bird’s eye view
on left, Normalized Mutual Information cost surface on top
and Alpha Blended camerasynthetic view on bottom [154].
R. W. Wolcott and R. M. Eustice, “Visual localization within lidar
maps for automated urban driving,” in Intelligent Robots and Systems
(IROS 2014), 2014 IEEE/RSJ International Conference on, pp. 176–
183, IEEE, 2014.

visualLocalisation_figure27.pdf
**************************************************************************************




**************************************************************************************
Fig. 28: Both the motion estimation and mapping are achieved
with usage of a monocular camera combined with 3D lidar
[155].

J. Zhang and S. Singh, “Visual-lidar odometry and mapping: Lowdrift,
robust, and fast,” in Robotics and Automation (ICRA), 2015 IEEE
International Conference on, pp. 2174–2181, IEEE, 2015.

visualLidar_figure28.pdf
**************************************************************************************


**************************************************************************************
Fig. 29: Point Cloud perceived by velodyne scanner on Kitti Dataset [156].
] J. Zhang, M. Kaess, and S. Singh, “Real-time depth enhanced monocular
odometry,” in Intelligent Robots and Systems (IROS 2014), 2014
IEEE/RSJ International Conference on, pp. 4973–4980, IEEE, 2014.

realTime_figure29.pdf
**************************************************************************************



**************************************************************************************
Fig. 30: Visualization of the ground plane extraction with the
measurements that coincide with the ground plane are retained
and in green all others are discarded [157].
J. Levinson, M. Montemerlo, and S. Thrun, “Map-based precision
vehicle localization in urban environments.,” in Robotics: Science and
Systems, vol. 4, p. 1, Citeseer, 2007.

NO ARTWORK FOR THIS AND NO RESPONSE FROM THEM
http://www.roboticsconference.org/
**************************************************************************************


**************************************************************************************
Fig. 31: DriveWorks SDK Architecture [167].
B. Huval, T. Wang, S. Tandon, J. Kiske, W. Song, J. Pazhayampallil,
M. Andriluka, P. Rajpurkar, T. Migimatsu, R. Cheng-Yue, et al., “An
empirical evaluation of deep learning on highway driving,” arXiv
preprint arXiv:1504.01716, 2015.

licence: https://arxiv.org/licenses/nonexclusive-distrib/1.0/license.html
**************************************************************************************


**************************************************************************************
Fig. 32: Visualization of HERE’s Live Hd Map.
**************************************************************************************
online public tutorial





